Generation of complex database queries and API calls from natural language utterances

Generating queries corresponding to natural language questions is a long standing problem. Traditional methods lack language flexibility, while newer sequence-to-sequence models require large amount of data. Schema-agnostic sequence-to-sequence models can be fine-tuned for a specific schema using a small dataset but these models have relatively low accuracy. We present a method that transforms the query generation problem into an intent classification and slot filling problem. This method can work using small datasets. For questions similar to the ones in the training dataset, it produces complex queries with high accuracy. For other questions, it can use a template-based approach or predict query pieces to construct the queries, still at a higher accuracy than sequence-to-sequence models. On a real-world dataset, a schema fine-tuned state-of-the-art generative model had 60\% exact match accuracy for the query generation task, while our method resulted in 92\% exact match accuracy.

==> architecture.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,455); %set diagram left start at 0, and has height of 455

%Flowchart: Document [id:dp44987960719540054] 
\draw   (31,40) -- (157.5,40) -- (157.5,96.93) .. controls (78.44,96.93) and (94.25,117.45) .. (31,104.17) -- cycle ;
%Flowchart: Process [id:dp9386758822075197] 
\draw   (193,41) -- (267.5,41) -- (267.5,96) -- (193,96) -- cycle ;
%Straight Lines [id:da758037531971786] 
\draw    (158.5,68) -- (189.5,68) ;
\draw [shift={(191.5,68)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Flowchart: Document [id:dp7835547611785318] 
\draw   (302,40) -- (483.5,40) -- (483.5,87.03) .. controls (370.06,87.03) and (392.75,103.98) .. (302,93.01) -- cycle ;
%Straight Lines [id:da45224486079749515] 
\draw    (266.5,67) -- (297.5,67) ;
\draw [shift={(299.5,67)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Flowchart: Document [id:dp4968734218355364] 
\draw   (33.5,251.36) -- (160,251.36) -- (160,308.28) .. controls (80.94,308.28) and (96.75,328.81) .. (33.5,315.53) -- cycle ;
%Flowchart: Process [id:dp10902671307763778] 
\draw   (190,220) -- (260,220) -- (260,270) -- (190,270) -- cycle ;
%Straight Lines [id:da010971752993003125] 
\draw    (170,245) -- (188,245) ;
\draw [shift={(190,245)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Flowchart: Document [id:dp2934947677886999] 
\draw   (430,260.29) -- (611.5,260.29) -- (611.5,307.32) .. controls (498.06,307.32) and (520.75,324.28) .. (430,313.3) -- cycle ;
%Flowchart: Process [id:dp045662886587557905] 
\draw  [fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=0.6 ] (320,220) -- (390,220) -- (390,270) -- (320,270) -- cycle ;
%Straight Lines [id:da3270032024953975] 
\draw    (410,288.29) -- (428,288.29) ;
\draw [shift={(430,288.29)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da18602933487750806] 
\draw    (170,325) -- (188,325) ;
\draw [shift={(190,325)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Flowchart: Process [id:dp6922977886769502] 
\draw   (190,300) -- (260,300) -- (260,350) -- (190,350) -- cycle ;
%Straight Lines [id:da7472142115108666] 
\draw    (160,280) -- (170,280) ;
%Straight Lines [id:da912154711074407] 
\draw    (170,245) -- (170,325) ;
%Straight Lines [id:da990112145228644] 
\draw    (260,245) -- (320,245) ;
%Straight Lines [id:da1894299265100613] 
\draw    (260,325) -- (320,325) ;
%Straight Lines [id:da17968252940931784] 
\draw    (410,245) -- (410,326) ;
%Flowchart: Process [id:dp8312597424014357] 
\draw  [fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=0.6 ] (190,160) -- (260,160) -- (260,200) -- (190,200) -- cycle ;
%Straight Lines [id:da06218436076325273] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (226,200) -- (226,220) ;
%Flowchart: Process [id:dp11054707236647499] 
\draw  [fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=0.6 ] (320,300) -- (390,300) -- (390,350) -- (320,350) -- cycle ;
%Straight Lines [id:da6493883698791229] 
\draw    (390,326) -- (410,326) ;
%Flowchart: Process [id:dp2812155278981826] 
\draw   (310,380) -- (400,380) -- (400,420) -- (310,420) -- cycle ;
%Straight Lines [id:da6864242713211733] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (356,350) -- (356,380) ;
%Straight Lines [id:da7811656183001907] 
\draw    (390,245) -- (410,245) ;
%Flowchart: Process [id:dp035994856391621144] 
\draw  [fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=0.6 ] (190,380) -- (260,380) -- (260,420) -- (190,420) -- cycle ;
%Straight Lines [id:da10562148262536197] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (226,350) -- (226,380) ;
%Straight Lines [id:da7701692151771979] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (260,400) -- (310,400) ;

% Text Node
\draw (41,52) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {{\fontfamily{helvet}\selectfont \textbf{User:} How many}\\{\fontfamily{helvet}\selectfont actors acted in movies}\\{\fontfamily{helvet}\selectfont last year?}};
% Text Node
\draw (202,47) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {Generative\\text-to-SQL\\model};
% Text Node
\draw (310,55) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {\textbf{SQL}: SELECT DISTINCT(actor.id)\\FROM movies JOIN ...};
% Text Node
\draw (30,8) node [anchor=north west][inner sep=0.75pt]   [align=left] {A) Generative text-to-SQL};
% Text Node
\draw (42.5,263.36) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {\textbf{User:} How many\\actors acted in movies\\last year?};
% Text Node
\draw (205,232) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {\begin{minipage}[lt]{30.153750000000002pt}\setlength\topsep{0pt}
\begin{center}
Intent\\classifer
\end{center}

\end{minipage}};
% Text Node
\draw (438,275.29) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {\textbf{SQL}: SELECT DISTINCT(actor.id)\\FROM movies JOIN ...};
% Text Node
\draw (30,131) node [anchor=north west][inner sep=0.75pt]   [align=left] {B) Classification based text-to-SQL (Ours)};
% Text Node
\draw (328,232) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {\begin{minipage}[lt]{38.898125pt}\setlength\topsep{0pt}
\begin{center}
Procedural\\Template
\end{center}

\end{minipage}};
% Text Node
\draw (275,232) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {Intent};
% Text Node
\draw (201,312) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {\begin{minipage}[lt]{35.158125000000005pt}\setlength\topsep{0pt}
\begin{center}
Entity\\extraction
\end{center}

\end{minipage}};
% Text Node
\draw (271,312) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {Entities};
% Text Node
\draw (195,167) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {\begin{minipage}[lt]{43.041875000000005pt}\setlength\topsep{0pt}
\begin{center}
Hierarchy of\\Intents
\end{center}

\end{minipage}};
% Text Node
\draw (327,312) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {\begin{minipage}[lt]{39.450625pt}\setlength\topsep{0pt}
\begin{center}
Entity\\Translation
\end{center}

\end{minipage}};
% Text Node
\draw (355,400) node  [font=\scriptsize] [align=left] {\begin{minipage}[lt]{34.743750000000006pt}\setlength\topsep{0pt}
\begin{center}
Database\\Schema
\end{center}

\end{minipage}};
% Text Node
\draw (207,386) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {\begin{minipage}[lt]{27.26375pt}\setlength\topsep{0pt}
\begin{center}
Entity\\tagging
\end{center}

\end{minipage}};


\end{tikzpicture}

